Batch test of MRPC3b for CBM-TOF/STAR-eTOF

The Compressed Baryonic Matter (CBM) experiment is one of the major scientific spectrometers of the future Facility for Antiproton and Ion Research (FAIR) in Darmstadt. As one of the core sub-systems in CBM experiment for charged hadron identification, the Time-of-Flight (TOF) system is required to have a time resolution better than 80 ps. According to the final state particle flux distribution, the CBM-TOF will be constructed with several types of Multigap Resistive Plate Chambers (MRPC). In the outer region of the TOF wall where the particle fluxes are around 1 kHz/cm2, MRPCs with ultra-thin float glass electrodes are considered as a cost effective solution. MRPC3b prototypes have been developed and tested with excellent performance which could meet all the requirements. Before the construction of CBM-TOF, approximately 80 MRPC3bs are assembled for the STAR endcap TOF (STAR-eTOF) upgrade at RHIC as part of the FAIR Phase-0 programs for CBM-TOF which provides a valuable opportunity for detector stability test under high flux environments. This paper will introduce the batch test of the MRPC3bs for STAR-eTOF upgrade. Time resolution of better than 70 ps and efficiency of around 95% are achieved. Notably, during the batch test, it has been observed that the noise rates of the two edge strips in each counter are significantly higher than those of the middle strips. Simulations with Computer Simulation Technology (CST)Studio Suite are carried out and several kinds of MRPC prototypes are designed and tested accordingly. Based on the simulation and test results, the design of the MRPC3b has been further optimized, resulting in a significant suppression of noise rates in the edge strips.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



